Domain Adaptation for Time Series Forecasting via Attention Sharing

Recently, deep neural networks have gained increasing popularity in the field of time series forecasting. A primary reason for their success is their ability to effectively capture complex temporal dynamics across multiple related time series. The advantages of these deep forecasters only start to emerge in the presence of a sufficient amount of data. This poses a challenge for typical forecasting problems in practice, where there is a limited number of time series or observations per time series, or both. To cope with this data scarcity issue, we propose a novel domain adaptation framework, Domain Adaptation Forecaster (DAF). DAF leverages statistical strengths from a relevant domain with abundant data samples (source) to improve the performance on the domain of interest with limited data (target). In particular, we use an attention-based shared module with a domain discriminator across domains and private modules for individual domains. We induce domain-invariant latent features (queries and keys) and retrain domain-specific features (values) simultaneously to enable joint training of forecasters on source and target domains. A main insight is that our design of aligning keys allows the target domain to leverage source time series even with different characteristics. Extensive experiments on various domains demonstrate that our proposed method outperforms state-of-the-art baselines on synthetic and real-world datasets, and ablation studies verify the effectiveness of our design choices.

==> appendix_bak.txt <==
\newpage

% \title{Supplementary Materials}
\appendix


% \begin{icmlauthorlist}
% \icmlauthor{Xiaoyong Jin}{ucsb}
% \icmlauthor{Youngsuk Park}{amz}
% \icmlauthor{Danielle Robinson}{amz}
% \icmlauthor{Bernie Wang}{amz}
% \icmlauthor{Xifeng Yan}{ucsb}
% \end{icmlauthorlist}

% \icmlaffiliation{ucsb}{Department of Computer Science, University of California Santa Barbara, California, USA}
% \icmlaffiliation{amz}{Amazon}

% \icmlcorrespondingauthor{Xiaoyong Jin}{x_jin@cs.ucsb.edu}


\newpage
\section{Attention module}\label{sec:attn_module}
The attention module in our proposed Domain Adaptation Forecaster (DAF) model performs input reconstruction (interpolation) and future prediction (extrapolation) using the same set of queries, keys and values. It uses different choices of neighborhood positions $\gN(t)$ and position translations $\mu(t)$, as mentioned in \secref{sec:sg}.
The queries $\rmQ=[\rvq_t]_{t=1}^T$ and keys $\rmK=[\rvk_t]_{t=1}^T$ are dependent on the pattern embeddings produced by the convolutional layers in the encoder module, which encode a local window of raw time series.  The specific settings of $\gN(t)$ and $\mu(t)$ depend on the kernel sizes $s$ of the involved convolutions. \Figref{fig:attention}(a) illustrates and example architecture with the number of convolutions $M=1$ and kernel sizes $s=3$.
%We introduce the details for the two interpolation and extrapolation tasks in order.

\begin{figure*}[h]
    \centering
    \includegraphics[scale=0.5]{figs/shared.pdf}
    \caption{Interpolation and extrapolation within an attention module where $s=3$ and $M=1$. Specifically, the lower panel of (b) describes how attention is performed to estimate $\rvv_{T+1}$. The extrapolation query $q_{T+1}$ comes from the last local window $z_{T-2}, z_{T-1}, z_{T}$, which is convoluted into $q_{T-1}$. Meanwhile, a key $k_{t'}$ comes from the window $z_{t'-1}, z_{t'}, z_{t'+1}$ via convolution. Since the predicted $z_{T+1}$ follows the query window $z_{T-2}, z_{T-1}, z_{T}$, we take the value that follows the key window $z_{t'-1}, z_{t'}, z_{t'+1}$, i.e. $z_{t'+2}$, to make a correspondence. In this way, the following value of similar windows to the query window will receive larger weights in attention. For example, in Figure 7, the key $k_{T-2}$ corresponds to the value $v_T$, where the correspondence is indicated by the boldness of the arrows. Therefore, the key $k_{t'}$ will be paired with the value $v_{t'+\bar{s}+1}$, and $\mu(t') = t'+\bar{s}+1$. }
    \label{fig:attention}
\end{figure*}

\paragraph{Interpolation: Input Reconstruction}
We reconstruct the input by interpolating $\hat{z}_t$ using the observations at other time points. The upper panel of \Figref{fig:attention}(b) illustrates an example, where we would like to estimate $\hat{z}_{T-1}$ using $\{z_{1}, z_2, \dots, z_{T-2},z_{T}\}$. We take $\rvq_{T-1}$ that depends on the local windows centered at the target step $T-1$ as shown in \Figref{fig:attention}(a) as the query, and compare it with the keys $\{\rvk_{1}, \rvk_2, \dots, \rvk_{T-2},\rvk_{T}\}$.  The attention scores $\alpha(\mathbf{q}_{T-1},\mathbf{k}_{t'})$ are computed by comparison using %\eqref{eq:attn_score}
\eqref{eq:attn_score}, and illustrated by the thickness of arrows in \Figref{fig:attention}(b). Similar to the query, the attended keys $\rvk_{t'}$ depend on local windows centered at the respective step $t'$. Hence, the scores $\alpha(\mathbf{q}_{T-1},\mathbf{k}_{t'})$ depict the similarity of the value $\hat{z}_{T-1}$ to the attended value $z_{t'}$, and we compute the output $\rvo_{T-1}$ based on the combination of $\rvv_{t'}$ weighted by $\alpha(\mathbf{q}_{T-1},\mathbf{k}_{t'})$ according to \eqref{eq:attn_score}.

To generalize the example at time $T-1$ in \Figref{fig:attention}(b), we formally set
\begin{equation*}
\begin{aligned}
    \gN(t) &= \{1,2,\dots,T\} \setminus \{t\}, \\
    \mu(t') &= t',
\end{aligned}
\end{equation*}
in \eqref{eq:attn_representation}. %The reconstruction task is non-trivial since
Although the ground truth $z_t$ is encoded in the query, and the nearby keys within the local window are centered at time step $t$, it is not incorporated in $\rvo_t$, which instead depends on values at $\gN(t)$. %Therefore, the reconstruction task is not trivial.
% \danielle{Not sure what this means and is $t$ the right index here?}
\paragraph{Extrapolation: Future Predictions}
Since DAF is an autoregressive forecaster, it generates forecasts one step ahead. At each step, we forecast the next value by extrapolating from the given historical values. The lower panel of \Figref{fig:attention}(b) illustrates an example, where we would like to estimate the $(T+1)$-th value given the past $T$ observations and expected. The prediction $\hat{z}_{T+1}$ follows the last local window $\{z_{T-s+1}, z_{T-s+2}, \dots, z_{T}\}$ on which the query $\rvq_{T-\bar{s}}$ is dependent, where $\bar{s} = \ceil{\frac{s-1}{2}}$, and $\ceil{\cdot}$ denotes the ceiling operator. We take $\rvq_{T-\bar{s}}$ as the query for $T+1$, i.e. we set $\rvq_{T+1} = %\triangleq
\rvq_{T-\bar{s}}$, and attend to the previous keys that do not encode padding zeros, i.e. we set:
\[
    \gN(T+1)=\{s,\dots,T-\bar{s}-1\}.
\]
In this case, the attention score $\alpha(\mathbf{q}_{T+1},\mathbf{k}_{t'})$ from \eqref{eq:attn_score} depicts the similarity of the unknown $\hat{z}_{T+1}$, and the value $z_{t'+\bar{s}+1}$ following the local window $\{z_{t'-\bar{s}}, \dots, z_{t'}, \dots, z_{t'+\bar{s}}\}$ corresponding to the attended key $\rvk_{t'}$. Hence, we set 
\[
    \mu(t')=t'+\bar{s}+1,
\]
in \eqref{eq:attn_representation} to estimate $\rvo_{T+1}$.

\Figref{fig:attention} illustrates an example of future forecasts, where $s=3$ and $M=1$ in encoder module. A detailed walkthrough of can be found in the caption.


\section{Dataset Details}\label{sec:dataset}
\subsection{Synthetic Datasets}
The synthetic datasets consist of sinusoidal signals with uniformly sampled parameters as follows:
\begin{equation*}
\begin{aligned}
    z_{i,t} &= A_i\sin(2\pi\omega_it+\phi_i) + c_i + \epsilon_{i,t}, \quad t \in [0, T+\tau], \\
    A_i &\sim \text{Unif}(A_{\min}, A_{\max}),\quad c_i \sim \text{Unif}(c_{\min}, c_{\max}), \\
    \omega_i &\sim \text{Unif}(\omega_{\min}, \omega_{\max}),\quad \phi_i \sim \text{Unif}(-2\pi, 2\pi), \\
\end{aligned}
\end{equation*}     
where $A_{\min}, A_{\max} \in \mathbb{R}^+$ denote the amplitudes, $c_{\min}, c_{\max}\in\mathbb{R}$ denote the levels, and $\omega_{\min}, \omega_{\max}\in [\frac{1}{T}, \frac{20}{T}]$ denote the frequencies. In addition, $\epsilon_{i,t}\sim\gN(0,0.2)$ is a white noise term. In our experiments, we fix $T = 144, \tau=18, A_{\min} = 0.5, A_{\max}=5.0$, $c_{\min} = -3.0, c_{\max} = 3.0$.

\subsection{Real-World Datasets}
\Tabref{tab:stats} summarizes the four benchmark real-world datasets that we use to evaluate our DAF model. 
% \danielle{We can add a comment column that discusses their applications or add a paragraph to the text - didn't you used to have a paragraph on this as well? See Table B.2 here:https://arxiv.org/pdf/1905.12417.pdf}
\begin{table}[h]

\centering
    \scalebox{0.85}{
    \begin{tabular}{|c|c|c|c|c|l|}
    \hline
    Dataset & Freq   & Value          & \begin{tabular}[c]{@{}c@{}}\# Time \\ Series\end{tabular} & \begin{tabular}[c]{@{}c@{}}Average \\ Length\end{tabular} & Comment                                                                                  \\ \hline
    \textit{elec}    & hourly & $\mathbb{R}^+$ & 370                                                       & 3304                                                      & \begin{tabular}[c]{@{}l@{}}Household \\ electricity\\ consumption\end{tabular}        \\ \hline
    \textit{traf}    & hourly & $[0,1]$        & 963                                                       & 360                                                       & \begin{tabular}[c]{@{}l@{}}Occupancy rate \\ of SF Bay Area \\ highways\end{tabular}  \\ \hline
    \textit{sales}   & daily  & $\mathbb{N}^+$ & 500                                                       & 1106                                                      & \begin{tabular}[c]{@{}l@{}}Daily sales of \\ Rossmann\\ grocery stores\end{tabular}   \\ \hline
    \textit{wiki}    & daily  & $\mathbb{N}^+$ & 9906                                                      & 70                                                        & \begin{tabular}[c]{@{}l@{}}Visit counts of \\ various Wikipedia\\  pages\end{tabular} \\ \hline
    \end{tabular}}
\caption{Benchmark dataset descriptions.}% \danielle{Add in historical length $T$}}
\label{tab:stats}
\end{table}

For evaluation, we follow \citet{flunkert_deepar_2020}, and we take moving windows of length $T+\tau$ starting at different points from the original time series in the datasets. For an original time series $[z_{i,t}]_{t=1}^L$ of length $L$, we obtain a set of moving windows: $$\{[z_{i,t}]_{t=n}^{n+T+\tau-1}, \qquad n=1,2,\dots,L-T-\tau+1\}.$$ This procedure results in a set of fixed-length trajectory samples. Each sample is further split into historical observations $X$ and forecasting targets $Y$, where the lengths of $X$ and $Y$ are $T$ and $\tau$, respectively. We randomly select samples from the population by uniform sampling for training, validation and test sets.


\section{Implementation Details}\label{supp:impl_detail}
\subsection{Baselines}
In this subsection, we provide an overview of the following baseline models:
%DAF and most of our baselines are implemented using PyTorch as DAF. DeepAR is directly called from Sagemaker, and the remaining custom baselines in \secref{subsec:baselines} are introduced as follows:
% \danielle{Should we follow the order discussed in the text and maybe group as traditional single domain vs cross domain? Let's try to organize this list in a logical order.}
\begin{itemize}
    \item Conventional single-domain forecasters trained only on the target domain:
   % \danielle{Why do we skip DeepAR?}
    \begin{itemize}
        \item DeepAR (DAR): auto-regressive RNN-based model with LSTM units.  Unlike DAF and the rest of our baselines which we implement in Pytorch, we directly call DeepAR from Amazon Sagemaker.
        \item Vanilla Transformer (VT): sequence-to-sequence model based on common transformer architecture.
        \item ConvTrans (CT): attention-based forecaster that builds attention blocks on convolutional activations as DAF does. Unlike DAF, it does not reconstruct the input, and only fits the future. From a probabilistic perspective, it models the conditional distribution $P(Y|X)$ instead of the joint distribution $P(X,Y)$ as DAF does, where $X$ and $Y$ are history and future, respective. In addition, it directly uses the outputs of the convolution as queries and keys in the attention module. \danielle{TODO: Add result}
        \item AttF: single-domain version of DAF. It is equivalent to the branch of the sequence generator for the target domain in DAF. It has access to the attention module, but does not share it with another branch.
        \item N-BEATS: MLP-based forecaster. Similar to DAF, it aims to forecast the future as well as to reconstruct the given history. N-BEATS only consumes univariate time series $z_{i,t}$, and does not accept covariates $\xi_{i,t}$ as input. In the original paper \citet{oreshkin_n-beats_2020}, it employs various objectives and ensembles to improve the results. In our implementation, we use the ND metric as the training objective, and do not use any ensembling techniques for a fair comparison. \danielle{TODO: Add result}
    \end{itemize}
    \item Cross-domain forecasters trained on both source and target domain:
    \begin{itemize}
        \item MetaF: metho with the same architecture as N-BEATS. It trains a model on the source dataset, and applies it to the target dataset in a zero-shot setting, i.e. without any fine-tuning. Both MetaF and N-BEATS rely on given Fourier bases to fit seasonal patterns. For instance, bases of period 24 and 168 are included for hourly datasets, whereas bases of period 7 are included for daily datasets. The daily and weekly patterns are expected to be captured in all settings. 
        % \danielle{TODO: Add result}
        \item PreTrained Forecaster (PTF): method with the same architecture as AttF for the target data. Unlike AttF, PTF fits both source and target data. It is first pretrained on the source dataset, and then finetuned on the target dataset. 
        % \danielle{TODO: Add result}
        \item DATSING: a forecasting framework based on NBEATS \cite{oreshkin_n-beats_2020} architecture. The model is first pre-trained on the source dataset. Then a subset of source data that includes nearest neighbors to a target sample in terms of soft-DTW \cite{cuturi_soft-dtw:_2017} is selected to fine-tune the pre-trained model before it is evaluated using the respective target sample. During fine-tuning, a domain discriminator is used to distinguish the nearest neighbors from the same number of source samples drawn from the complement set.
        \item RDA has the same overall structure as DAF, but replaces the attention module in DAF with a LSTM module. The encoder module produces a single encoding, which is then consumed by the MLP-based decoder. We take three traditional methods for domain adaptation:
        \begin{itemize}
            \item RDA-DANN: The encoder and decoder are shared across domains. The sequence generator is trained to fit data from both domains. Meanwhile, the gradient of domain discriminator will be reversed before back-propagated to the encoder.
            \item RDA-ADDF: The encoder and decoder are not shared across domains. During training, the source encoder and decoder are first trained to fit source data. Then encodings from both encoders are discriminated by the domain discriminator with the source encoder parameters frozen. Finally, the target encoder and decoder are trained to fit target data with the target encoder parameters frozen.
            \item RDA-MMD: Instead of a domain discriminators, the Maximum Mean Discrepancy between source and target encodings is optimized with the sequence generators.
        \end{itemize}
    \end{itemize}
\end{itemize}

\subsection{Hyperparameters}\label{sec:hyperp}
The following hyperparameters of DAF and baseline models are selected by grid-search over the validation set: %In particular, we are interested in the following hyperparameters:
\begin{itemize}
    \item the hidden dimension $h \in \{32, 64, 128, 256\}$ of all models;
    \item the number of MLP layers $l_{\text{MLP}} \in \{4\}$ for N-BEATS \footnote{We set the other hyperparameters for N-BEATS as suggested in the original paper \citet{oreshkin_n-beats_2020}.}, $l_{\text{MLP}} \in \{1,2 ,3\}$ for AttF, DAF and its variants;
    \item the number of RNN layers $l_{\text{RNN}} \in \{1,3\}$ in DAR and RDA;
    \item the kernel sizes of convolutions $s \in \{3,13,(3,5),(3,17)\}$ in AttF, DAF and its variants;
    \footnote{A single integer means a single convolution layer in the encoder module, while a tuple stands for multiple convolutions.}
    \item the learning rate $\gamma \in \{0.001, 0.01, 0.1\}$ for all models;
    \item the trade-off coefficient $\lambda \in \{0.1, 1, 10\}$ in \eqref{eq:minimax_obj} for DAF, RDA-ADDA;
    \item In RDA-MMD, the factor of the MMD item in the objective selected from $\{0.1, 1.0, 10.0\}$.
\end{itemize}
For RDA-DANN, we set a schedule $$\lambda = \frac{2}{1+\exp(-10e/E)}-1,$$ where $e$ denotes the current epoch and $E$ denotes the total number of epochs for the factor $\lambda$ of the reversed gradient from the domain discriminator according to \citet{ganin_domain-adversarial_2016}.

\Tabref{tab:DAF_hps} summarizes the specific configurations of the hyper-parameters for our proposed DAF model in the experiments.
\begin{table}[H]
\centering
\begin{tabular}{|c|c|c|c|c|c|}
\hline
                & $h$                 & $l_{\text{MLP}}$   & $s$                    & $\gamma$              & $\lambda$            \\ \hline
cold-start      & \multirow{2}{*}{64} & \multirow{2}{*}{1} & \multirow{2}{*}{(3,5)} & \multirow{2}{*}{1e-3} & \multirow{2}{*}{1.0} \\ \cline{1-1}
few-shot        &                     &                    &                        &                       &                      \\ \hline
\textit{elec}  & 128                 & 1                  & 13                     & 1e-3                  & 1.0                  \\ \hline
\textit{traf}& 64                  & 1                  & (3,17)                 & 1e-2                  & 10.0                 \\ \hline
\textit{wiki}  & 64                  & 2                  & (3,5)                  & 1e-3                  & 1.0                  \\ \hline
\textit{sales} & 128                 & 2                  & (3,5)                  & 1e-3                  & 1.0                  \\ \hline
\end{tabular}
\caption{Hyperparameters of DAF models in various synthetic and real-world experiments.}
\label{tab:DAF_hps}
\end{table}

%\danielle{Are these only for DAF or shared hps for all baselines? Also did you ever discuss how you choose $\lambda$?}
The models are trained for at most $100K$ iterations, which we empirically find to be more than sufficient for the models to converge. We use early stopping with respect to the ND metric on the validation set.
% \danielle{Could we transpose the table since we typically have the method names as columns or would it not fit?}




% \begin{table*}[h]
% \centering
% \begin{tabular}{|c|c|c|c|c|c|c|}
% \hline
%                  & DeepAR & \begin{tabular}[c]{@{}c@{}}N-BEATS\\ MetaF\end{tabular} & ConvTrans & \begin{tabular}[c]{@{}c@{}}AttF\\ PTF\\ NA-DAF\end{tabular} & RDA             & DAF           \\ \hline
% $h$                & \multicolumn{6}{c|}{32, 64, 128, 256}                                                                                                                                        \\ \hline
% $l_{\text{MLP}}$ & -      & 4                                                       & -         & \multicolumn{3}{c|}{1, 2, 3}                                                                  \\ \hline
% $l_{\text{RNN}}$ & 1, 3   & \multicolumn{3}{c|}{-}                                                                                                            & 1, 3            & -             \\ \hline
% $s$                & \multicolumn{2}{c|}{-}                                           & \multicolumn{4}{c|}{3,13,(3,5),(3,17)}                                                                    \\ \hline
% $\gamma$         & \multicolumn{6}{c|}{0.001, 0.01, 0.1}                                                                                                                                        \\ \hline
% $\lambda$        & \multicolumn{4}{c|}{-}                                                                                                                     & \multicolumn{2}{c|}{1, 10, 100} \\ \hline
% \end{tabular}
% \caption{Hyperparameter space in grid-search for the various methods.}
% \label{tab:hyperspace}
% \end{table*}


\section{Extended Experiment Results}\label{sec:dr}
% \subsection{Quantitative Results}
% Tables \ref{tab:synthetic_supp}-\ref{tab:real_supp} display the full experimental results of the mean plus or minus one standard deviation over 5 runs with different random initializations to supplement the mean ND results in Tables 1-2. %\ref{tab:synthetic}-\ref{tab:real}.

% \begin{table}[h]

% \centering
% \scalebox{0.85}{
% \begin{tabular}{c|c|c|c|ccc|ccc|c}
% \toprule
% Task                    & $N$ & $T$& $\tau$ &DAR                & VT          & CT       & MetaF                 & PTF             & RDA                      & DAF                      \\ \hline
% \multirow{3}{*}{\begin{tabular}[c]{@{}c@{}}Cold\\Start\end{tabular}} &  \multirow{3}{*}{5000} &36  &\multirow{6}{*}{18} & 0.053$\pm$0.003       & 0.040$\pm$0.001 & 0.042$\pm$0.001 & 0.045$\pm$0.005       & 0.039$\pm$0.006 & \textbf{0.035$\pm$0.002} & \textbf{0.035$\pm$0.003} \\ \cline{3-3} \cline{5-11}
%                               &&45&  & 0.037$\pm$0.002       & 0.039$\pm$0.001 & 0.041$\pm$0.004 & 0.043$\pm$0.006       & 0.037$\pm$0.005 &  0.034$\pm$0.001    & \textbf{0.030$\pm$0.003} \\ \cline{3-3} \cline{5-11}
%                             &&54  && \textbf{0.031$\pm$0.002} & 0.039$\pm$0.001 & 0.038$\pm$0.005 & 0.042$\pm$0.002       & 0.034$\pm$0.008 & 0.034$\pm$0.001          & \textbf{0.029$\pm$0.003} \\ \cline{1-3}\cline{5-11}
% \multirow{3}{*}{\begin{tabular}[c]{@{}c@{}}Few\\Shot\end{tabular}}  & 20 &\multirow{3}{*}{144} &  & 0.062$\pm$0.003       & 0.089$\pm$0.001 & 0.095$\pm$0.003 & 0.071$\pm$0.004       & 0.086$\pm$0.004 & \textbf{0.059$\pm$0.003}   & \textbf{0.057$\pm$0.004} \\
%                             \cline{2-2}\cline{5-11}
%                              &  50 & &  & 0.059$\pm$0.004       & 0.085$\pm$0.001 & 0.074$\pm$0.005 & 0.061$\pm$0.003       & 0.086$\pm$0.003 & \textbf{0.054$\pm$0.003} &  \textbf{0.055$\pm$0.001}   \\ 
%                         \cline{2-2}\cline{5-11} 
%                              &  100 & &  & 0.059$\pm$0.003       & 0.079$\pm$0.002 & 0.071$\pm$0.002 &  0.053$\pm$0.003 & 0.081$\pm$0.005 &  0.053$\pm$0.007    & \textbf{0.051$\pm$0.001} \\ \bottomrule
% \end{tabular}}
% \caption{Performance comparison of DAF on synthetic datasets with varying historical lengths $T$ (cold-start), and varying number of time series $N$ (few-shot) and prediction length $\tau$ in terms of the mean +/- the standard deviation ND metric. The winners and the competitive followers (the gap is smaller than its standard deviation over 5 runs) are bolded for reference.}
% \label{tab:synthetic_supp}
% \end{table}

% \begin{table}[h]
% \centering
% \scalebox{0.85}{
% \begin{tabular}{c|c|c|c|c|ccc|ccc|c}
% \toprule
% $\gD_{\gT}$  &$\gD_{\gS}$  & $F$   &$T$ &    $\tau$             & DAR                               & VT                               & CT                            & MetaF               & PTF                          & RDA                 & DAF                          \\ \hline
%  \multirow{2}{*}{\textit{traf}}&\textit{elec}   &\multirow{4}{*}{H} & \multirow{4}{*}{168}&\multirow{4}{*}{24} & \multirow{2}{*}{0.205$\pm$0.015} & \multirow{2}{*}{0.187$\pm$0.003} & \multirow{2}{*}{0.183$\pm$0.013} & 0.190$\pm$0.005 & 0.184$\pm$0.003          & 0.174$\pm$0.005 & \textbf{0.169$\pm$0.002} \\ 
% \cline{2-2} \cline{9-12} 
% & \textit{wiki}  & & & &                                    &                                      &                                      & 0.188$\pm$0.002 & 0.185$\pm$0.004          & 0.181$\pm$0.003 & \textbf{0.176$\pm$0.004} \\ \cline{1-2}\cline{6-12}
% \multirow{2}{*}{\textit{elec}} & \textit{traf}   & &&   & \multirow{2}{*}{0.141$\pm$0.023} & \multirow{2}{*}{0.144$\pm$0.004} & \multirow{2}{*}{0.131$\pm$0.005} & 0.151$\pm$0.004 & 0.144$\pm$0.005          & 0.154$\pm$0.002 & \textbf{0.125$\pm$0.008} \\ \cline{2-2} \cline{9-12} 
%  & \textit{sales}&&  &&                                   &                                      &                                      & 0.144$\pm$0.004 & 0.138$\pm$0.007          & 0.142$\pm$0.003 & \textbf{0.123$\pm$0.005} \\ \hline
%  \multirow{2}{*}{\textit{wiki}} &\textit{sales} &\multirow{4}{*}{D} & \multirow{4}{*}{28} & \multirow{4}{*}{7} & \multirow{2}{*}{0.055$\pm$0.010} & \multirow{2}{*}{0.061$\pm$0.008} & \multirow{2}{*}{0.051$\pm$0.006} & 0.061$\pm$0.003 & \textbf{0.047$\pm$0.002} & \textbf{0.049$\pm$0.003} & \textbf{0.049$\pm$0.003}          \\ \cline{2-2} \cline{9-12} 
% & \textit{traf} &&  &                                   &                                      &                                      && 0.059$\pm$0.005 & \textbf{0.044$\pm$0.003}          & \textbf{0.045$\pm$0.003} & \textbf{0.042$\pm$0.004} \\ 
% \cline{1-2} \cline{6-12} 
% \multirow{2}{*}{\textit{sales}} & \textit{wiki}   && & &\multirow{2}{*}{0.305$\pm$0.005} & \multirow{2}{*}{0.293$\pm$0.005} & \multirow{2}{*}{0.324$\pm$0.013} & 0.311$\pm$0.001 & 0.292$\pm$0.007          & 0.287$\pm$0.002 & \textbf{0.280$\pm$0.007} \\ \cline{2-2} \cline{9-12} 
% & \textit{elec}   & & &                                   &                                      &                                      && 0.329$\pm$0.002 & 0.287$\pm$0.004          & 0.285$\pm$0.001 & \textbf{0.277$\pm$0.005} \\ \bottomrule
% \end{tabular}}
% \caption{Performance comparison of DAF on real-world benchmark datasets with the historical time series length $T$, prediction length $\tau$, in the target domain determined by the target dataset frequencies $F$ in terms of the mean +/- standard deviation ND metric. The winners and the competitive followers (the gap is smaller than its standard deviation over 5 runs) are bolded for reference.}
% \label{tab:real_supp}
% \end{table}
%\danielle{@xiaoyong add 4x4 or 5x5 grid of plots for synthetic and possibly real-world datasets}

%\subsection{Qualitative Results}
%\label{sec:qr}



We provide visualizations of forecasts for both synthetic and real-world experiments. \Figref{fig:syn_samples} provides more samples for the few-shot experiment where $N=20$ as a complement to Figure 4. %\Figref{fig:visual}.
We see that DAF is able to approximately capture the sinusoidal signals even if the input is contaminated by white noise in most cases, while AttF fails in many cases. \Figref{fig:e2t_samples} illustrates the performance gap between DAF and AttF in the experiment with source data \textit{elec} and target data \textit{traf} as an example in real scenarios. While AttF generally captures daily patterns, DAF performs significantly better. 

\danielle{Reference large scale experiment table}


% | Target | Source |  DAF  | Cai et al. | Lead (\%) |
% |:------:|:------:|:-----:|:----------:|-------|
% |  Traf  |  elec  | 0.141 |    0.145   | 2.7  |
% |        |  wiki  | 0.161 |    0.154   | -4.5 |
% |  elec  |  traf  | 0.056 |    0.061   | 8.2  |
% |        |  sales | 0.084 |    0.089   | 5.2  |
% |  wiki  |  sales | 0.040 |    0.049   | 18.4 |
% |        |  traf  | 0.040 |    0.044   |  9.1 |
% |  sales |  wiki  | 0.251 |    0.237   | -5.9 |
% |        |  elec  | 0.268 |    0.284   | 5.6  |
% \danielle{fix table}
%\danielle{TODO: Shorten if keep in main body}
% We also provide comparison with \citet{cai_time_2021} under a one-step-ahead forecasting scenario. Specifically, we replace the original labels of the regression task with the next value of the respective time series for \citet{cai_time_2021}, and set the forecasting horizon of DAF to be 1.
% As discussed in \secref{sec:liter}, \citet{cai_time_2021} focus on classification/regression tasks on time series data, where a single exogenous label is predicted. In contrast, our DAF focuses specifically on the practical multi-horizon forecasting task, where multiple future values of the given time series are predicted.  Both methods predict the next time step using the given history. 
% In the experiments, we use the official code \footnote{https://github.com/DMIRLAB-Group/SASA} of \citet{cai_time_2021} with the provided default hyperparameters. %\Tabref{tab:cai} shows that our method is better in a majority (6/8) of test cases with a maximum accuracy improvement of approximately 18\% as expected, since it is explicitly designed for the forecasting task. 
% We also provide comparison with \citet{cai_time_2021} under a slightly different setting. 
% As we have introduced in \secref{sec:liter}, \citet{cai_time_2021} focus on classification/regression tasks on time series data, wherea single exogenous label is predicted. In contrast, our DAF focuses specifically on the practical multi-horizon forecasting task, where multiple future values of the given time series are predicted. Even so, we compare both methods in a one-step-ahead forecasting scenario. Specifically, we replace the original labels of the regression task with the next value of the respective time series for \citet{cai_time_2021}, and set the forecasting horizon of DAF to be 1. Both methods predict the next time step using the given history. 
% In the experiments, we use the official code \footnote{https://github.com/DMIRLAB-Group/SASA} of \citet{cai_time_2021} with the provided default hyperparameters. The results in terms of ND are listed in \Tabref{tab:cai}. The results show that our method is better in a majority (6/8) of test cases with a maximum accuracy improvement of approximately 18\% as expected, since it is explicitly designed for the forecasting task. 
% \danielle{Can you also say anything about the runtime or number of samples required? Which method is more expensive?}
We also provide comparison with \citet{cai_time_2021} under a one-step ahead forecasting scenario. Specifically, we replace the original labels of the regression task with the next value of the respective time series for \citet{cai_time_2021}, and set the forecasting horizon of DAF to be 1.
As discussed in \secref{sec:liter}, \citet{cai_time_2021} focus on classification/regression tasks on time series data, where a single exogenous label is predicted. In contrast, our DAF focuses specifically on the practical multi-horizon forecasting task, where multiple future values of the given time series are predicted.  Both methods predict the next time step using the given history. 
In the experiments, we use the official code \footnote{https://github.com/DMIRLAB-Group/SASA.} of \citet{cai_time_2021} with the provided default hyperparameters. \Tabref{tab:cai} shows that our method is better in a majority (6/8) of test cases with a maximum accuracy improvement of approximately 18\% as expected, since it is explicitly designed for the forecasting task.
\begin{table}[h]
    \centering
    \begin{tabular}{|c|c|c|c|c|}
    \hline
        $\gD_{\gT}$                          & $\gD_{\gS}$          &    DAF & Cai et al. & Lead(\%) \\ \hline
        \multirow{2}{*}{\textit{traf}}  & \textit{elec}  &  \textbf{0.141} &      0.145 &     2.7  \\ \cline{2-5}
                                        & \textit{wiki}  &  0.161 &      \textbf{0.154} &     -4.5 \\ \hline
        \multirow{2}{*}{\textit{elec}}  & \textit{traf}  &  \textbf{0.056} &      0.061 &     8.2  \\ \cline{2-5}
                                        & \textit{sales} &  \textbf{0.084} &      0.089 &     5.2  \\ \hline
        \multirow{2}{*}{\textit{wiki}}  & \textit{sales} &  \textbf{0.040} &      0.049 &    18.4  \\ \cline{2-5}
                                        & \textit{traf}  &  \textbf{0.040} &      0.044 &     9.1  \\ \hline
        \multirow{2}{*}{\textit{sales}} & \textit{wiki}  &  0.251 &      \textbf{0.237} &    -5.9  \\ \cline{2-5}
                                        & \textit{elec}  &  \textbf{0.268} &      0.284 &     5.6  \\ 
    \hline
    \end{tabular}
    \caption{Comparison between \citet{cai_time_2021} and DAF on one-step ahead prediction tasks.}\label{tab:cai}
\end{table}


\begin{figure*}[b]
    \centering
    \includegraphics[scale=0.3]{figs/syn_samples.png}
    \caption{Test samples in the synthetic few-shot experiment where $N=20$.   The y-axis corresponding to the source is shown in grey, and that for the target in blue.}
    \label{fig:syn_samples}
\end{figure*}

\begin{figure*}[b]
    \centering
    \includegraphics[scale=0.3]{figs/e2t_samples.png}
    \caption{Test samples with source data \textit{elec}  and target data \textit {traf} experiment. The y-axis corresponding to the source is shown in grey, and that for the target in blue.}
    \label{fig:e2t_samples}
\end{figure*}
